Federated Learning Cost Disparity for IoT Devices

Federated learning (FL) promotes predictive model training at the Internet of things (IoT) devices by evading data collection cost in terms of energy, time, and privacy. We model the learning gain achieved by an IoT device against its participation cost as its utility. Due to the device-heterogeneity, the local model learning cost and its quality, which can be time-varying, differs from device to device. We show that this variation results in utility unfairness because the same global model is shared among the devices. By default, the master is unaware of the local model computation and transmission costs of the devices, thus it is unable to address the utility unfairness problem. Also, a device may exploit this lack of knowledge at the master to intentionally reduce its expenditure and thereby enhance its utility. We propose to control the quality of the global model shared with the devices, in each round, based on their contribution and expenditure. This is achieved by employing differential privacy to curtail global model divulgence based on the learning contribution. In addition, we devise adaptive computation and transmission policies for each device to control its expenditure in order to mitigate utility unfairness. Our results show that the proposed scheme reduces the standard deviation of the energy cost of devices by 99% in comparison to the benchmark scheme, while the standard deviation of the training loss of devices varies around 0.103.

==> avg_E_cp_b.txt <==
x	y
1	0.056872128
2	0.055698732
3	0.054619556
4	0.053600492
5	0.052739231
6	0.052027683
7	0.051219019
8	0.050334636
9	0.049486671
10	0.048858931



==> avg_E_cp_p.txt <==
x	y
1	0.056785424
2	0.055351915
3	0.054224762
4	0.053051366
5	0.052078544
6	0.051022489
7	0.050007296
8	0.049019043
9	0.048022526
10	0.047352302



==> avg_E_tot_b.txt <==
x	y
1	0.215449765
2	0.235063833
3	0.251874455
4	0.265004743
5	0.277837371
6	0.290142497
7	0.305051541
8	0.319886074
9	0.337348237
10	0.350627548



==> avg_E_tot_p.txt <==
x	y
1	0.249799675
2	0.249696292
3	0.250057675
4	0.249746686
5	0.25077432
6	0.25040466
7	0.24986402
8	0.250704193
9	0.250593162
10	0.249911251



==> avg_E_tx_b.txt <==
x	y
1	0.158577637
2	0.180165101
3	0.1973549
4	0.213004251
5	0.22509814
6	0.238414814
7	0.253832522
8	0.268551438
9	0.287961566
10	0.302668617



==> avg_E_tx_p.txt <==
x	y
1	0.193014252
2	0.194344376
3	0.195832913
4	0.19669532
5	0.198595776
6	0.199382171
7	0.199546725
8	0.201485149
9	0.202570636
10	0.202408949



==> avg_R_b.txt <==
x	y
1	5578891.349
2	5191812.63
3	4849304.941
4	4607006.687
5	4400212.878
6	4242717.799
7	4085055.708
8	3930227.306
9	3782647.396
10	3681946.981



==> avg_R_p.txt <==
x	y
1	5669135.025
2	5204251.488
3	4849030.984
4	4566315.807
5	4332260.886
6	4120671.856
7	3950460.859
8	3779106.783
9	3621413.055
10	3521059.773



==> avg_iter_b.txt <==
x	y
1	98.39
2	96.36
3	94.42
4	92.73
5	91.24
6	89.79
7	88.61
8	87.08
9	85.68
10	84.7


==> avg_iter_p.txt <==
x	y
1	98.24
2	95.76
3	93.81
4	91.78
5	90.15
6	88.27
7	86.55
8	84.65
9	83.10
10	82.10



==> avg_loss_b.txt <==
x y
1 2.1815515756607056
2 2.0073782205581665
3 1.871355664730072
4 1.7094024419784546
5 1.4593889117240906
6 1.3084790229797363
7 1.1587354779243468
8 1.0428925156593323
9 0.9892797470092773
10 0.8674967229366303
11 0.8219779551029205
12 0.773301899433136
13 0.7665276885032654
14 0.7469007313251496
15 0.6684782683849335
16 0.6788848340511322
17 0.6597148835659027
18 0.6808130025863648
19 0.6467886507511139
20 0.6317577123641968
21 0.6467001438140869
22 0.6194365233182907
23 0.6090512871742249
24 0.6149881601333618
25 0.5310235559940338
26 0.5855706691741943
27 0.5477753400802612
28 0.5865293681621552
29 0.5690282076597214
30 0.5454135507345199
31 0.5305240482091904
32 0.5433333575725555
33 0.5056261122226715
34 0.4976853013038635
35 0.5464087903499604
36 0.5427554279565812
37 0.5287776321172715
38 0.5452719658613205
39 0.5371284127235413
40 0.4605589061975479
41 0.4979720443487167
42 0.5441624522209167
43 0.547528213262558
44 0.515028503537178
45 0.5337925493717194
46 0.5144348442554474
47 0.5144973397254944
48 0.49106461107730864
49 0.5050695210695266
50 0.5370074391365052
51 0.5053704082965851
52 0.4811477541923523
53 0.5691824078559875
54 0.5640769004821777
55 0.47451761960983274
56 0.46509661376476286
57 0.46404878199100497
58 0.4908061057329178
59 0.510520088672638
60 0.5235255122184753
61 0.4676447957754135
62 0.5155456990003586
63 0.47845744490623476
64 0.5862766712903976
65 0.44661544263362885
66 0.5173974841833114
67 0.49025518000125884
68 0.4679395020008087
69 0.5004502683877945
70 0.565717625617981
71 0.4257158666849136
72 0.511355185508728
73 0.5194010943174362
74 0.4838726192712784
75 0.4793379157781601
76 0.5011437803506851
77 0.5115450352430344
78 0.4921225607395172
79 0.5191184937953949
80 0.5194036811590195
81 0.4751984506845474
82 0.5359797656536103
83 0.5191330164670944
84 0.4816476136445999
85 0.4738039970397949
86 0.4803343117237091
87 0.471165606379509
88 0.46690540909767153
89 0.5396046936511993
90 0.4935012489557266
91 0.4953516870737076
92 0.45672942101955416
93 0.46798565089702604
94 0.46970129311084746
95 0.5124127238988876
96 0.48216809034347535
97 0.5912413269281387
98 0.48315562307834625
99 0.47614963054656984
100 0.4932325601577759

==> avg_loss_p.txt <==
x y
1 2.2131639242172243
2 2.07283935546875
3 1.9342995285987854
4 1.7911514401435853
5 1.5690829873085022
6 1.3606126070022584
7 1.2328933596611023
8 1.101163125038147
9 1.06029132604599
10 0.9629844903945923
11 0.8743509531021119
12 0.8309155702590942
13 0.7771727800369262
14 0.7819605469703674
15 0.7478930234909058
16 0.750362366437912
17 0.7611216902732849
18 0.6848455488681793
19 0.6747119963169098
20 0.7813597232103348
21 0.6885387271642684
22 0.6520382732152938
23 0.6070621281862258
24 0.5957651227712631
25 0.5790216654539109
26 0.5873588413000107
27 0.5857085704803466
28 0.5927821874618531
29 0.6170965045690536
30 0.5302034974098205
31 0.5596625715494156
32 0.6498397886753082
33 0.5077036559581757
34 0.5089273065328598
35 0.5687949240207673
36 0.5355984270572662
37 0.5652528196573258
38 0.5307724118232727
39 0.5129488319158554
40 0.5297296702861786
41 0.5608535915613174
42 0.5602570444345474
43 0.4786406487226486
44 0.5380438536405563
45 0.5641670465469361
46 0.4717785269021988
47 0.5584216922521591
48 0.5574230939149857
49 0.5319460749626159
50 0.5160430014133454
51 0.4890070497989655
52 0.5371691703796386
53 0.5920560836791993
54 0.48486626148223877
55 0.5313701331615448
56 0.5489558935165405
57 0.6531443923711777
58 0.5340787827968597
59 0.5271382689476013
60 0.5001984804868698
61 0.5599612534046173
62 0.5872510731220245
63 0.5527992963790893
64 0.5217281848192215
65 0.5651063174009323
66 0.49440801441669463
67 0.5192557483911514
68 0.5274339079856872
69 0.5428168535232544
70 0.5350143104791641
71 0.560388657450676
72 0.5478857070207596
73 0.5229853421449662
74 0.5071798264980316
75 0.5102781653404236
76 0.5368254870176316
77 0.5467765539884567
78 0.5435922652482986
79 0.5730222702026367
80 0.5067013382911683
81 0.5390069842338562
82 0.5343809723854065
83 0.5726837754249573
84 0.5499033272266388
85 0.5975822269916534
86 0.49891028702259066
87 0.5210780739784241
88 0.537921792268753
89 0.6237353503704071
90 0.577717262506485
91 0.5607669681310654
92 0.6536276876926422
93 0.6388118535280227
94 0.5770299077033997
95 0.5323866009712219
96 0.5010543316602707
97 0.5529386550188065
98 0.49751712679862975
99 0.5205974489450454
100 0.5485135048627854
101 0.5471370160579682
102 0.5779302239418029
103 0.5949858874082565
104 0.6423102736473083
105 0.5537017285823822
106 0.5825039476156235
107 0.5356412619352341
108 0.6010971635580062
109 0.48137480318546294
110 0.5287624537944794
111 0.5941466361284256
112 0.5108529478311539
113 0.5044598162174225
114 0.5603476792573929
115 0.5630464255809784
116 0.5510262429714203
117 0.5039257019758224
118 0.5375699818134307
119 0.5629090040922164
120 0.6017054915428162
121 0.5481475234031677
122 0.5568037331104279
123 0.602312108874321
124 0.5816196858882904
125 0.5353631019592285
126 0.5204553931951523
127 0.5928228765726089
128 0.6312363386154175
129 0.5578793197870254
130 0.5620173066854477
131 0.5958746045827865
132 0.5909414052963257
133 0.596590194106102
134 0.6029346942901611
135 0.5881452769041061
136 0.5977414727210999
137 0.5167229175567627
138 0.6309424996376037
139 0.6034599542617798
140 0.621100652217865
141 0.6643890380859375
142 0.6529072612524033
143 0.5927522778511047
144 0.626413756608963
145 0.602071100473404
146 0.6954756557941437
147 0.632218012213707
148 0.6616870254278183
149 0.626000988483429
150 0.6328507721424103
151 0.6841363608837128
152 0.6314552545547485
153 0.7799403965473175
154 0.6324227929115296
155 0.6716371715068817
156 0.6104258477687836
157 0.6349654376506806
158 0.5904810786247253
159 0.6552393049001694
160 0.5977352440357209
161 0.6541071832180023
162 0.5750879973173142
163 0.6195461392402649
164 0.5916044682264328
165 0.5702151656150818
166 0.6474739670753479
167 0.6163391888141632
168 0.5873727798461914
169 0.6212959587574005
170 0.5914179354906082
171 0.6899443238973617
172 0.6847942441701889
173 0.6441041111946106
174 0.677672278881073
175 0.5677256435155869
176 0.6308186948299408
177 0.5800922751426697
178 0.570910495519638
179 0.5704219758510589
180 0.5975307345390319
181 0.5625492691993713
182 0.5708613872528077
183 0.6006934940814972
184 0.5810779988765716
185 0.6160778909921646
186 0.5590112030506134
187 0.6113705098628998
188 0.5947630167007446
189 0.6141655832529068
190 0.5876357018947601
191 0.6123074173927308
192 0.5835877120494842
193 0.5902769535779953
194 0.5809149831533432
195 0.5960384845733643
196 0.6258547097444535
197 0.6318772912025452
198 0.5757441550493241
199 0.5579548478126526
200 0.7097937196493149


==> data_b.txt <==
Round	NUM	CI-L	CI-H
1	2.1816	2.1733	2.1898
2	2.0074	1.9825	2.0323
3	1.8714	1.8286	1.9141
4	1.7094	1.6632	1.7556
5	1.4594	1.4055	1.5133
6	1.3085	1.2393	1.3777
7	1.1587	1.1158	1.2016
8	1.0429	1.004	1.0818
9	0.98928	0.9291	1.0495
10	0.8675	0.80529	0.9297
11	0.82198	0.78459	0.85937
12	0.7733	0.73323	0.81337
13	0.76653	0.73578	0.79727
14	0.7469	0.68424	0.80957
15	0.66848	0.63171	0.70525
16	0.67888	0.63507	0.7227
17	0.65971	0.62616	0.69327
18	0.68081	0.63779	0.72383
19	0.64679	0.58619	0.70738
20	0.63176	0.58786	0.67566
21	0.6467	0.58989	0.70351
22	0.61944	0.5823	0.65658
23	0.60905	0.56289	0.65521
24	0.61499	0.57103	0.65895
25	0.53102	0.50893	0.55312
26	0.58557	0.57088	0.60026
27	0.54778	0.51488	0.58067
28	0.58653	0.55612	0.61693
29	0.56903	0.52975	0.6083
30	0.54541	0.51185	0.57898
31	0.53052	0.49291	0.56814
32	0.54333	0.51111	0.57556
33	0.50563	0.47663	0.53462
34	0.49769	0.47059	0.52478
35	0.54641	0.52638	0.56644
36	0.54276	0.5104	0.57511
37	0.52878	0.48075	0.5768
38	0.54527	0.51005	0.5805
39	0.53713	0.48715	0.58711
40	0.46056	0.43959	0.48153
41	0.49797	0.46046	0.53549
42	0.54416	0.50331	0.58502
43	0.54753	0.50333	0.59173
44	0.51503	0.47058	0.55947
45	0.53379	0.48861	0.57898
46	0.51443	0.46812	0.56075
47	0.5145	0.4544	0.5746
48	0.49106	0.45694	0.52519
49	0.50507	0.45498	0.55516
50	0.53701	0.48825	0.58577
51	0.50537	0.47599	0.53476
52	0.48115	0.43154	0.53075
53	0.56918	0.51431	0.62406
54	0.56408	0.51557	0.61258
55	0.47452	0.43138	0.51765
56	0.4651	0.42254	0.50766
57	0.46405	0.40975	0.51835
58	0.49081	0.46378	0.51783
59	0.51052	0.4801	0.54094
60	0.52353	0.49721	0.54984
61	0.46764	0.42121	0.51408
62	0.51555	0.44715	0.58394
63	0.47846	0.42162	0.53529
64	0.58628	0.53431	0.63825
65	0.44662	0.4158	0.47743
66	0.5174	0.44334	0.59145
67	0.49026	0.44869	0.53182
68	0.46794	0.44279	0.49309
69	0.50045	0.45751	0.54339
70	0.56572	0.54104	0.5904
71	0.42572	0.40606	0.44537
72	0.51136	0.46047	0.56224
73	0.5194	0.48296	0.55584
74	0.48387	0.44438	0.52336
75	0.47934	0.42991	0.52876
76	0.50114	0.46859	0.53369
77	0.51155	0.4692	0.55389
78	0.49212	0.46186	0.52239
79	0.51912	0.47901	0.55922
80	0.5194	0.4648	0.57401
81	0.4752	0.42225	0.52815
82	0.53598	0.49496	0.577
83	0.51913	0.49336	0.54491
84	0.48165	0.43338	0.52992
85	0.4738	0.42923	0.51837
86	0.48033	0.45823	0.50244
87	0.47117	0.42131	0.52102
88	0.46691	0.41935	0.51446
89	0.5396	0.47538	0.60383
90	0.4935	0.46197	0.52504
91	0.49535	0.4225	0.56821
92	0.45673	0.41662	0.49684
93	0.46799	0.43762	0.49835
94	0.4697	0.4281	0.5113
95	0.51241	0.46989	0.55494
96	0.48217	0.43842	0.52592
97	0.59124	0.44434	0.73814
98	0.48316	0.44321	0.5231
99	0.47615	0.43856	0.51374
100	0.49323	0.44814	0.53833


==> data_p.txt <==
Round	NUM	CI-L	CI-H
1	2.2132	2.2005	2.2259
2	2.0728	2.0473	2.0984
3	1.9343	1.8951	1.9735
4	1.7912	1.7324	1.8499
5	1.5691	1.5003	1.6378
6	1.3606	1.2848	1.4364
7	1.2329	1.15	1.3158
8	1.1012	1.0411	1.1612
9	1.0603	0.98671	1.1339
10	0.96298	0.89081	1.0352
11	0.87435	0.81334	0.93536
12	0.83092	0.79459	0.86724
13	0.77717	0.71616	0.83819
14	0.78196	0.72407	0.83985
15	0.74789	0.69923	0.79655
16	0.75036	0.70714	0.79359
17	0.76112	0.63242	0.88982
18	0.68485	0.63302	0.73667
19	0.67471	0.62133	0.7281
20	0.78136	0.6381	0.92462
21	0.68854	0.62652	0.75056
22	0.65204	0.57958	0.7245
23	0.60706	0.56945	0.64467
24	0.59577	0.54001	0.65152
25	0.57902	0.5515	0.60654
26	0.58736	0.5385	0.63622
27	0.58571	0.54889	0.62252
28	0.59278	0.56402	0.62155
29	0.6171	0.57457	0.65962
30	0.5302	0.49325	0.56716
31	0.55966	0.5238	0.59553
32	0.64984	0.50408	0.7956
33	0.5077	0.46813	0.54728
34	0.50893	0.45705	0.56081
35	0.56879	0.51791	0.61968
36	0.5356	0.49598	0.57522
37	0.56525	0.5264	0.6041
38	0.53077	0.47459	0.58695
39	0.51295	0.48558	0.54032
40	0.52973	0.48115	0.57831
41	0.56085	0.51645	0.60526
42	0.56026	0.50962	0.61089
43	0.47864	0.43224	0.52504
44	0.53804	0.49069	0.5854
45	0.56417	0.51353	0.61481
46	0.47178	0.44599	0.49756
47	0.55842	0.52348	0.59336
48	0.55742	0.51123	0.60362
49	0.53195	0.48363	0.58026
50	0.51604	0.45794	0.57415
51	0.48901	0.43941	0.53861
52	0.53717	0.49348	0.58086
53	0.59206	0.53481	0.6493
54	0.48487	0.44181	0.52792
55	0.53137	0.49549	0.56725
56	0.54896	0.51216	0.58576
57	0.65314	0.50852	0.79777
58	0.53408	0.4769	0.59126
59	0.52714	0.48431	0.56996
60	0.5002	0.46163	0.53877
61	0.55996	0.52306	0.59686
62	0.58725	0.53874	0.63576
63	0.5528	0.50606	0.59954
64	0.52173	0.48743	0.55602
65	0.56511	0.4876	0.64261
66	0.49441	0.45501	0.53381
67	0.51926	0.49487	0.54364
68	0.52743	0.48438	0.57049
69	0.54282	0.49662	0.58902
70	0.53501	0.50677	0.56326
71	0.56039	0.51891	0.60186
72	0.54789	0.5186	0.57717
73	0.52299	0.48555	0.56043
74	0.50718	0.486	0.52836
75	0.51028	0.47206	0.5485
76	0.53683	0.47963	0.59402
77	0.54678	0.50657	0.58698
78	0.54359	0.51646	0.57073
79	0.57302	0.53814	0.6079
80	0.5067	0.45141	0.56199
81	0.53901	0.50552	0.57249
82	0.53438	0.48638	0.58238
83	0.57268	0.5346	0.61077
84	0.5499	0.50201	0.5978
85	0.59758	0.53351	0.66165
86	0.49891	0.47099	0.52683
87	0.52108	0.48882	0.55334
88	0.53792	0.48202	0.59382
89	0.62374	0.57657	0.6709
90	0.57772	0.53162	0.62381
91	0.56077	0.52423	0.5973
92	0.65363	0.50872	0.79854
93	0.63881	0.46089	0.81674
94	0.57703	0.54376	0.6103
95	0.53239	0.48831	0.57646
96	0.50105	0.44523	0.55688
97	0.55294	0.51879	0.58709
98	0.49752	0.44764	0.54739
99	0.5206	0.49004	0.55116
100	0.54851	0.49693	0.6001


